Boundary Integral Formulation of the Cell-by-Cell Model of Cardiac Electrophysiology

We propose a boundary element method for the accurate solution of the cell-by-cell bidomain model of electrophysiology. The cell-by-cell model, also called Extracellular-Membrane-Intracellular (EMI) model, is a system of reaction-diffusion equations describing the evolution of the electric potential within each domain: intra- and extra-cellular space and the cellular membrane. The system is parabolic but degenerate because the time derivative is only in the membrane domain. In this work, we adopt a boundary-integral formulation for removing the degeneracy in the system and recast it to a parabolic equation on the membrane. The formulation is also numerically advantageous since the number of degrees of freedom is sensibly reduced compared to the original model. Specifically, we prove that the boundary-element discretization of the EMI model is equivalent to a system of ordinary differential equations, and we consider a time discretization based on the multirate explicit stabilized Runge-Kutta method. We numerically show that our scheme convergences exponentially in space for the single-cell case. We finally provide several numerical experiments of biological interest.

==> images/conv_psi/plots/conv_test_1_mdom_-1.csv <==
n_dofs, err_trace, err_deriv, err_omega
20.0000000000000000, 0.0274047722259706, 0.1555633839253696, 0.0078453237828723
36.0000000000000000, 0.0146035224410684, 0.1060821547751255, 0.0024968079557980
68.0000000000000000, 0.0064751878086468, 0.0748406925063769, 0.0006967677140326
136.0000000000000000, 0.0024452768626821, 0.0515185286246709, 0.0002153954022971
268.0000000000000000, 0.0009203231714050, 0.0365973532985320, 0.0000915275280939
532.0000000000000000, 0.0003370966649466, 0.0259230611055815, 0.0000381831898302


==> images/conv_psi/plots/conv_test_1_mdom_0.csv <==
n_dofs, err_trace, err_deriv, err_omega
4.0000000000000000, 0.0072654839945814, 0.0060254826205841, 0.0000000000000000
8.0000000000000000, 0.0002140787901524, 0.0001761241859171, 0.0000000000000000
14.0000000000000000, 0.0000000492560575, 0.0000000411185555, 0.0000000183588813
26.0000000000000000, 0.0000000000000043, 0.0000000000000037, 0.0000000000055741

==> images/conv_psi/plots/conv_test_2_mdom_-2.csv <==
n_dofs, err_trace, err_deriv
24.0000000000000000, 0.4923213169618596, 2.0408273682972768
44.0000000000000000, 0.1912513388956084, 0.9049110279840369
84.0000000000000000, 0.0503746534480100, 0.3080568479424166
168.0000000000000000, 0.0170771457453566, 0.2018354324636546
332.0000000000000000, 0.0062943525352221, 0.1696109727032209
660.0000000000000000, 0.0022902245896278, 0.1416821151290959
1320.0000000000000000, 0.0007951920249381, 0.1065416181048742
2636.0000000000000000, 0.0002368997197779, 0.0633474955451468


==> images/conv_psi/plots/conv_test_2_mdom_-5.csv <==
n_dofs, err_trace, err_deriv
32.0000000000000000, 0.5951972067541935, 2.3157731122367138
52.0000000000000000, 0.1083307140670491, 0.5047899637275627
92.0000000000000000, 0.0118053396080463, 0.1127454107227981
180.0000000000000000, 0.0011521820222805, 0.0179118550614554
344.0000000000000000, 0.0001956773512185, 0.0067902063717236
684.0000000000000000, 0.0000491652544217, 0.0018598407983131
1360.0000000000000000, 0.0000099157636431, 0.0006558751424362
2704.0000000000000000, 0.0000019481199688, 0.0002365092644980


==> images/dep_cv_on_area/CV_vs_amp.csv <==
amp,trueamp,CV
0,0,0.878947368421052
5e-05,2.5e-05,0.878947368421052
0.0001,5e-05,0.878947368421052
0.00015,7.5e-05,0.863793103448275
0.0002,0.0001,0.834999999999999
0.00025,0.000125,0.782812499999999
0.0003,0.00015,0.736764705882352
0.00035,0.000175,0.677027027027026
0.0004,0.0002,0.596428571428571
0.00045,0.000225,0.477142857142857


==> images/dep_cv_on_area/CV_vs_freq.csv <==
freq,CV
0,0.880789758629996
1,0.901798494791558
2,0.908492941963842
3,0.895259360591402
4,0.865159977824144
5,0.816511454002807
6,0.743484357231109


==> images/dep_cv_on_cells_size/CV_vs_cl.csv <==
cl_cm,cl_um,cw_cm,cw_um,area_cm,area_um,CV
0.000625,6.25,0.001,10,6.25e-07,62.5,3.23017896369558
0.000883883476483185,8.83883476483184,0.001,10,8.83883476483185e-07,88.3883476483185,2.65307085815916
0.00125,12.5,0.001,10,1.25e-06,125,2.1294365478955
0.00176776695296637,17.6776695296637,0.001,10,1.76776695296637e-06,176.776695296637,1.62785603587965
0.0025,25,0.001,10,2.5e-06,250,1.2543057624479
0.00353553390593274,35.3553390593274,0.001,10,3.53553390593274e-06,353.553390593274,1.03580671616172
0.005,50,0.001,10,5e-06,500,0.910932785130734
0.00707106781186548,70.7106781186548,0.001,10,7.07106781186548e-06,707.106781186548,0.870712251787477
0.01,100,0.001,10,1e-05,1000,0.86784663644033


==> images/dep_cv_on_cells_size/CV_vs_clcw.csv <==
cl_cm,cl_um,cw_cm,cw_um,area_cm,area_um,CV
0.0025,25,0.00025,2.5,6.25e-07,62.5,0.459622075780296
0.00353553390593274,35.3553390593274,0.000353553390593274,3.53553390593274,1.25e-06,125,0.526709424337748
0.005,50,0.0005,5,2.5e-06,250,0.619214403979828
0.00707106781186548,70.7106781186548,0.000707106781186548,7.07106781186548,5e-06,500,0.732151419005796
0.01,100,0.001,10,1e-05,1000,0.870635045290878


==> images/dep_cv_on_cells_size/CV_vs_cw.csv <==
cl_cm,cl_um,cw_cm,cw_um,area_cm,area_um,CV
0.01,100,0.00025,2.5,2.5e-06,250,0.429886373385885
0.01,100,0.000353553390593274,3.53553390593274,3.53553390593274e-06,353.553390593274,0.518872071245589
0.01,100,0.0005,5,5e-06,500,0.616959455920987
0.01,100,0.000707106781186548,7.07106781186548,7.07106781186548e-06,707.106781186548,0.737217272403592
0.01,100,0.001,10,1e-05,1000,0.878174908349445
0.01,100,0.0014142135623731,14.142135623731,1.4142135623731e-05,1414.2135623731,1.05151855521238
0.01,100,0.002,20,2e-05,2000,1.26604802137878
0.01,100,0.00282842712474619,28.2842712474619,2.82842712474619e-05,2828.42712474619,1.53737040434658


==> images/dep_cv_on_dtdx/CV_vs_dt.csv <==
dt,CV_dG_1,CV_dG_2,CV_dG_3,CV_dG_4,CV_dG_5,CV_dG_6,CV_dG_7,CVerr_dG_1,CVerr_dG_2,CVerr_dG_3,CVerr_dG_4,CVerr_dG_5,CVerr_dG_6,CVerr_dG_7,absCVerr_dG_1,absCVerr_dG_2,absCVerr_dG_3,absCVerr_dG_4,absCVerr_dG_5,absCVerr_dG_6,absCVerr_dG_7
0.00125,1.27130823772204,1.27141784065314,1.27207845329207,1.27454893936766,1.27583064124185,1.28415306576051,1.30085582004312,-0.000181596790322539,-9.53997341653535e-05,0.00042413805706166,0.00236704802174355,0.00337504048432566,0.00992019841391421,0.0230560537639638,0.000181596790322539,9.53997341653535e-05,0.00042413805706166,0.00236704802174355,0.00337504048432566,0.00992019841391421,0.0230560537639638
0.0025,1.27033481376657,1.27044073118629,1.27110438363451,1.2735601110075,1.27485254436904,1.2831674961061,1.29985407377107,-0.000947144559089473,-0.000863845967674997,-0.00034191752311638,0.0015893854826553,0.00260581770691637,0.0091450986789428,0.0222682319529914,0.000947144559089473,0.000863845967674997,0.00034191752311638,0.0015893854826553,0.00260581770691637,0.0091450986789428,0.0222682319529914
0.005,1.26852392984584,1.26864086269202,1.26930225313346,1.27172924927536,1.27304838719202,1.28131884734512,1.29800678004767,-0.00237131142617988,-0.00227934976961331,-0.00175920027679804,0.000149507096590395,0.0011869410770445,0.007691231711472,0.0208154306527416,0.00237131142617988,0.00227934976961331,0.00175920027679804,0.000149507096590395,0.0011869410770445,0.007691231711472,0.0208154306527416
0.01,1.26480789151928,1.26492260329561,1.26558238154816,1.26806027784421,1.26932820866318,1.27764294946013,1.29418539660414,-0.00529378403799903,-0.00520356913839289,-0.0046846875490506,-0.00273594982790996,-0.00173878759047264,0.00480032748802741,0.017810109536115,0.00529378403799903,0.00520356913839289,0.0046846875490506,0.00273594982790996,0.00173878759047264,0.00480032748802741,0.017810109536115
0.02,1.25934175670552,1.25946125459277,1.26013701020216,1.26255827530594,1.26384434285463,1.27202629930547,1.28798281130307,-0.00959261733354796,-0.0094986384043828,-0.00896719144738749,-0.00706299124009295,-0.00605156539952873,0.000383121634718252,0.0129320958904222,0.00959261733354796,0.0094986384043828,0.00896719144738749,0.00706299124009295,0.00605156539952873,0.000383121634718252,0.0129320958904222
0.04,1.2517920584368,1.25198851358653,1.2526194950068,1.25501299712126,1.25633823576084,1.26439493034321,1.28086753135345,-0.0155300658954147,-0.0153755640458384,-0.0148793296808347,-0.0129969636336759,-0.0119547317490878,-0.00561855671813632,0.00733629494575117,0.0155300658954147,0.0153755640458384,0.0148793296808347,0.0129969636336759,0.0119547317490878,0.00561855671813632,0.00733629494575117
0.08,1.23174263740311,1.23188020403533,1.23245187088537,1.23545269629286,1.23612658056272,1.24426728269384,1.26098715337856,-0.0312979021513159,-0.0311897130855308,-0.0307401265728236,-0.0283801320583504,-0.0278501568134399,-0.0214479141753192,-0.00829859765722648,0.0312979021513159,0.0311897130855308,0.0307401265728236,0.0283801320583504,0.0278501568134399,0.0214479141753192,0.00829859765722648
0.16,1.20010154849418,1.20029944270768,1.20092231397689,1.20319938518747,1.20438015783702,1.21139863105033,1.22665082731561,-0.0561819877334436,-0.0560263541343908,-0.0555364979851809,-0.0537456988428429,-0.0528170820133511,-0.04729741457717,-0.0353023483431026,0.0561819877334436,0.0560263541343908,0.0555364979851809,0.0537456988428429,0.0528170820133511,0.04729741457717,0.0353023483431026


==> images/dep_cv_on_dtdx/CV_vs_dx.csv <==
dx,CV_dt_1,CV_dt_2,CV_dt_3,CV_dt_4,CV_dt_5,CV_dt_6,CV_dt_7,CV_dt_8,CVerr_dt_1,CVerr_dt_2,CVerr_dt_3,CVerr_dt_4,CVerr_dt_5,CVerr_dt_6,CVerr_dt_7,CVerr_dt_8,absCVerr_dt_1,absCVerr_dt_2,absCVerr_dt_3,absCVerr_dt_4,absCVerr_dt_5,absCVerr_dt_6,absCVerr_dt_7,absCVerr_dt_8
2.5,1.27130823772204,1.27033481376657,1.26852392984584,1.26480789151928,1.25934175670552,1.2517920584368,1.23174263740311,1.20010154849418,-0.000181596790322539,-0.000947144559089473,-0.00237131142617988,-0.00529378403799903,-0.00959261733354796,-0.0155300658954147,-0.0312979021513159,-0.0561819877334436,0.000181596790322539,0.000947144559089473,0.00237131142617988,0.00529378403799903,0.00959261733354796,0.0155300658954147,0.0312979021513159,0.0561819877334436
3.53553390593274,1.27141784065314,1.27044073118629,1.26864086269202,1.26492260329561,1.25946125459277,1.25198851358653,1.23188020403533,1.20029944270768,-9.53997341653535e-05,-0.000863845967674997,-0.00227934976961331,-0.00520356913839289,-0.0094986384043828,-0.0153755640458384,-0.0311897130855308,-0.0560263541343908,9.53997341653535e-05,0.000863845967674997,0.00227934976961331,0.00520356913839289,0.0094986384043828,0.0153755640458384,0.0311897130855308,0.0560263541343908
5,1.27207845329207,1.27110438363451,1.26930225313346,1.26558238154816,1.26013701020216,1.2526194950068,1.23245187088537,1.20092231397689,0.00042413805706166,-0.00034191752311638,-0.00175920027679804,-0.0046846875490506,-0.00896719144738749,-0.0148793296808347,-0.0307401265728236,-0.0555364979851809,0.00042413805706166,0.00034191752311638,0.00175920027679804,0.0046846875490506,0.00896719144738749,0.0148793296808347,0.0307401265728236,0.0555364979851809
7.07106781186548,1.27454893936766,1.2735601110075,1.27172924927536,1.26806027784421,1.26255827530594,1.25501299712126,1.23545269629286,1.20319938518747,0.00236704802174355,0.0015893854826553,0.000149507096590395,-0.00273594982790996,-0.00706299124009295,-0.0129969636336759,-0.0283801320583504,-0.0537456988428429,0.00236704802174355,0.0015893854826553,0.000149507096590395,0.00273594982790996,0.00706299124009295,0.0129969636336759,0.0283801320583504,0.0537456988428429
10,1.27583064124185,1.27485254436904,1.27304838719202,1.26932820866318,1.26384434285463,1.25633823576084,1.23612658056272,1.20438015783702,0.00337504048432566,0.00260581770691637,0.0011869410770445,-0.00173878759047264,-0.00605156539952873,-0.0119547317490878,-0.0278501568134399,-0.0528170820133511,0.00337504048432566,0.00260581770691637,0.0011869410770445,0.00173878759047264,0.00605156539952873,0.0119547317490878,0.0278501568134399,0.0528170820133511
14.142135623731,1.28415306576051,1.2831674961061,1.28131884734512,1.27764294946013,1.27202629930547,1.26439493034321,1.24426728269384,1.21139863105033,0.00992019841391421,0.0091450986789428,0.007691231711472,0.00480032748802741,0.000383121634718252,-0.00561855671813632,-0.0214479141753192,-0.04729741457717,0.00992019841391421,0.0091450986789428,0.007691231711472,0.00480032748802741,0.000383121634718252,0.00561855671813632,0.0214479141753192,0.04729741457717
20,1.30085582004312,1.29985407377107,1.29800678004767,1.29418539660414,1.28798281130307,1.28086753135345,1.26098715337856,1.22665082731561,0.0230560537639638,0.0222682319529914,0.0208154306527416,0.017810109536115,0.0129320958904222,0.00733629494575117,-0.00829859765722648,-0.0353023483431026,0.0230560537639638,0.0222682319529914,0.0208154306527416,0.017810109536115,0.0129320958904222,0.00733629494575117,0.00829859765722648,0.0353023483431026


==> images/dep_cv_on_kappa_si/CVl_C_Rl_cl_100.csv <==
Rl,k,CV
0.0078125,128,0.892857142857142
0.015625,64,0.892857142857142
0.03125,32,0.892857142857142
0.0625,16,0.87719298245614
0.125,8,0.87719298245614
0.25,4,0.87719298245614
0.5,2,0.847457627118643
1,1,0.81967213114754
2,0.5,0.757575757575757
4,0.25,0.694444444444444
8,0.125,0.588235294117647
16,0.0625,0.467289719626171
32,0.03125,0.354609929078019
64,0.015625,0.252525252525258
128,0.0078125,0.173010380622841
256,0.00390625,0.1123595505618
512,0.001953125,0.0677506775067765
1024,0.0009765625,0.0378787878787887
2048,0.00048828125,0.0190476190476195
4096,0.000244140625,0
8192,0.0001220703125,0
16384,6.103515625e-05,0


==> images/dep_cv_on_kappa_si/CVl_C_Rl_cl_50.csv <==
Rl,k,CV
0.0078125,128,0.925925925925925
0.015625,64,0.925925925925925
0.03125,32,0.925925925925925
0.0625,16,0.925925925925925
0.125,8,0.892857142857142
0.25,4,0.892857142857142
0.5,2,0.862068965517241
1,1,0.781249999999999
2,0.5,0.694444444444444
4,0.25,0.581395348837209
8,0.125,0.462962962962963
16,0.0625,0.357142857142857
32,0.03125,0.263157894736842
64,0.015625,0.187969924812032
128,0.0078125,0.130890052356023
256,0.00390625,0.0883392226148429
512,0.001953125,0.0566893424036293
1024,0.0009765625,0.0340599455040879
2048,0.00048828125,0
4096,0.000244140625,0
8192,0.0001220703125,0
16384,6.103515625e-05,0


==> images/dep_cv_on_kappa_si/CVl_C_si_cl_100.csv <==
si,Imax,CV
0.1875,80,0.218777366638831
0.375,105.560632861832,0.309880133700157
0.75,139.28809012738,0.438220594645974
1.5,183.791736799526,0.618969690943999
3,242.514650641664,0.874940740757294
6,320,1.25215403361434
12,422.242531447326,1.87390145184459
24,557.152360509519,3.05585570416678


==> images/dep_cv_on_kappa_si/CVl_C_si_cl_50.csv <==
si,Imax,CV
0.1875,120,0.219467462597731
0.375,158.340949292747,0.311035809275335
0.75,208.93213519107,0.441787441032834
1.5,275.687605199288,0.639047283725287
3,363.771975962496,0.988878999522171
6,480,1.84707720220161
12,633.363797170989,4.46921962933383
24,835.728540764279,8.8451849840748

